SAGE: A Storage-Based Approach for Scalable and Efficient Sparse Generalized Matrix-Matrix Multiplication

Sparse generalized matrix-matrix multiplication (SpGEMM) is a fundamental operation for real-world network analysis. With the increasing size of real-world networks, the single-machine-based SpGEMM approach cannot perform SpGEMM on large-scale networks, exceeding the size of main memory (i.e., not scalable). Although the distributed-system-based approach could handle large-scale SpGEMM based on multiple machines, it suffers from severe inter-machine communication overhead to aggregate results of multiple machines (i.e., not efficient). To address this dilemma, in this paper, we propose a novel storage-based SpGEMM approach (SAGE) that stores given networks in storage (e.g., SSD) and loads only the necessary parts of the networks into main memory when they are required for processing via a 3-layer architecture. Furthermore, we point out three challenges that could degrade the overall performance of SAGE and propose three effective strategies to address them: (1) block-based workload allocation for balancing workloads across threads, (2) in-memory partial aggregation for reducing the amount of unnecessarily generated storage-memory I/Os, and (3) distribution-aware memory allocation for preventing unexpected buffer overflows in main memory. Via extensive evaluation, we verify the superiority of SAGE over existing SpGEMM methods in terms of scalability and efficiency.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data/power_wiki.dat <==
1 5984497
2 1092753
3 132436
4 133747
5 119488
6 117493
7 114540
8 113357
9 125819
10 121898
11 125934
12 126072
13 119289
14 108038
15 99706
16 93106
17 90286
18 85244
19 80186
20 73452
21 69432
22 65331
23 61887
24 58142
25 56157
26 53427
27 50476
28 48543
29 46314
30 44128
31 42825
32 40810
33 39206
34 37737
35 37048
36 35983
37 34250
38 32976
39 32268
40 31492
41 30200
42 29553
43 28492
44 27828
45 26953
46 26568
47 26188
48 25208
49 24385
50 23846
51 23889
52 23288
53 23177
54 22725
55 22087
56 21604
57 21028
58 21155
59 20259
60 19364
61 19184
62 19139
63 18458
64 18056
65 17984
66 17180
67 17381
68 17057
69 16743
70 16328
71 16418
72 15873
73 17303
74 18124
75 17487
76 17044
77 16545
78 15731
79 14860
80 14487
81 14181
82 13809
83 13664
84 13342
85 13063
86 12986
87 12650
88 12371
89 12035
90 11861
91 11886
92 11516
93 11771
94 11909
95 11530
96 12006
97 12058
98 11839
99 11419
100 11193
101 11182
102 10589
103 10039
104 9865
105 9741
106 9496
107 9136
108 8953
109 8995
110 8821
111 8748
112 8482
113 8551
114 8683
115 8600
116 8521
117 8859
118 8774
119 7969
120 7797
121 7358
122 7382
123 7657
124 7521
125 7480
126 7386
127 7151
128 6989
129 6873
130 6925
131 6950
132 6935
133 6446
134 6554
135 6408
136 6191
137 6166
138 6410
139 5946
140 6319
141 5982
142 6065
143 5927
144 5996
145 5988
146 5949
147 6018
148 6147
149 5877
150 5908
151 5650
152 5668
153 5618
154 5585
155 5423
156 5590
157 5613
158 5807
159 5005
160 5236
161 4908
162 4884
163 4816
164 4431
165 4765
166 4585
167 4643
168 4613
169 4560
170 4608
171 4644
172 4437
173 4636
174 4324
175 4691
176 4471
177 4068
178 4107
179 4428
180 4401
181 4267
182 4251
183 4294
184 3904
185 3947
186 3973
187 3989
188 3926
189 3840
190 3885
191 4024
192 3844
193 3552
194 3582
195 3667
196 3576
197 3632
198 3347
199 3509
200 3646
201 3395
202 3601
203 3185
204 3331
205 3591
206 3628
207 3585
208 3223
209 3149
210 3142
211 3235
212 3177
213 3172
214 3301
215 3057
216 3018
217 3077
218 2981
219 3192
220 2869
221 3014
222 3156
223 3424
224 2858
225 2936
226 3016
227 3001
228 3086
229 3021
230 2620
231 2725
232 2675
233 2743
234 2882
235 2971
236 2806
237 2891
238 2713
239 2508
240 2533
241 2279
242 2454
243 2506
244 2288
245 2017
246 2048
247 2114
248 2213
249 2044
250 2318
251 2506
252 2062
253 2127
254 2186
255 2152
256 2237
257 2301
258 2155
259 1957
260 2116
261 1758
262 1760
263 2115
264 1980
265 1729
266 2081
267 1603
268 2208
269 2006
270 1906
271 1759
272 1800
273 1729
274 1833
275 1717
276 1606
277 1843
278 1645
279 1713
280 1502
281 1608
282 1604
283 1501
284 1576
285 1569
286 1853
287 1781
288 1896
289 2019
290 1880
291 1883
292 2031
293 1962
294 1849
295 1772
296 1457
297 1498
298 1308
299 1314
300 1538
301 1836
302 1493
303 1750
304 1529
305 1472
306 1364
307 1447
308 1879
309 1406
310 1788
311 1274
312 1293
313 1228
314 1390
315 1297
316 1572
317 1321
318 1099
319 1199
320 1193
321 1186
322 1033
323 1062
324 1071
325 1538
326 1345
327 1036
328 1139
329 1249
330 990
331 995
332 1162
333 1638
334 1207
335 1037
336 1037
337 1150
338 965
339 891
340 949
341 1073
342 1046
343 1057
344 983
345 908
346 840
347 870
348 1327
349 967
350 897
351 1414
352 751
353 778
354 936
355 1041
356 978
357 859
358 753
359 825
360 988
361 738
362 686
363 614
364 654
365 705
366 955
367 870
368 862
369 835
370 1113
371 795
372 799
373 976
374 1079
375 797
376 844
377 835
378 752
379 798
380 737
381 770
382 750
383 877
384 670
385 663
386 713
387 950
388 703
389 831
390 686
391 894
392 965
393 903
394 630
395 772
396 571
397 543
398 568
399 912
400 589
401 584
402 769
403 841
404 878
405 658
406 546
407 755
408 529
409 536
410 568
411 508
412 496
413 479
414 433
415 431
416 497
417 704
418 712
419 512
420 459
421 486
422 487
423 481
424 479
425 756
426 696
427 460
428 515
429 486
430 745
431 594
432 770
433 552
434 812
435 773
436 496
437 720
438 418
439 745
440 485
441 433
442 418
443 457
444 471
445 917
446 476
447 359
448 380
449 740
450 736
451 656
452 548
453 755
454 502
455 714
456 397
457 388
458 366
459 373
460 363
461 400
462 405
463 797
464 693
465 345
466 307
467 310
468 539
469 342
470 338
471 336
472 281
473 325
474 275
475 303
476 304
477 289
478 242
479 281
480 261
481 260
482 259
483 484
484 612
485 486
486 267
487 244
488 251
489 524
490 351
491 253
492 226
493 226
494 252
495 305
496 298
497 536
498 253
499 231
500 228
501 186
502 214
503 217
504 256
505 255
506 563
507 269
508 237
509 261
510 246
511 624
512 516
513 327
514 284
515 589
516 377
517 659
518 540
519 384
520 366
521 546
522 592
523 544
524 329
525 284
526 265
527 255
528 279
529 241
530 271
531 381
532 539
533 285
534 296
535 329
536 754
537 312
538 455
539 271
540 255
541 224
542 220
543 241
544 219
545 219
546 221
547 206
548 205
549 438
550 223
551 227
552 192
553 265
554 655
555 236
556 186
557 182
558 159
559 151
560 154
561 175
562 292
563 204
564 408
565 389
566 239
567 489
568 229
569 156
570 172
571 204
572 614
573 497
574 355
575 190
576 175
577 158
578 184
579 394
580 246
581 498
582 240
583 200
584 226
585 199
586 458
587 632
588 466
589 202
590 182
591 583
592 237
593 172
594 181
595 128
596 136
597 424
598 343
599 243
600 188
601 218
602 224
603 606
604 331
605 228
606 612
607 279
608 159
609 159
610 139
611 143
612 151
613 142
614 146
615 141
616 150
617 108
618 359
619 333
620 204
621 110
622 146
623 175
624 124
625 125
626 143
627 170
628 144
629 226
630 207
631 233
632 183
633 186
634 151
635 135
636 174
637 129
638 158
639 131
640 136
641 147
642 124
643 140
644 102
645 133
646 110
647 129
648 123
649 114
650 128
651 209
652 146
653 523
654 141
655 369
656 241
657 162
658 97
659 111
660 115
661 123
662 109
663 103
664 260
665 999
666 268
667 310
668 187
669 427
670 104
671 90
672 102
673 88
674 83
675 107
676 88
677 76
678 91
679 83
680 72
681 75
682 68
683 84
684 82
685 75
686 101
687 84
688 92
689 85
690 74
691 83
692 658
693 134
694 89
695 98
696 90
697 87
698 77
699 92
700 416
701 259
702 123
703 97
704 96
705 103
706 71
707 91
708 77
709 81
710 73
711 83
712 82
713 67
714 71
715 72
716 80
717 87
718 88
719 76
720 72
721 60
722 67
723 68
724 65
725 95
726 155
727 144
728 135
729 123
730 94
731 94
732 104
733 117
734 136
735 219
736 237
737 216
738 211
739 194
740 156
741 294
742 384
743 262
744 196
745 137
746 137
747 121
748 121
749 117
750 81
751 97
752 102
753 94
754 93
755 83
756 76
757 66
758 76
759 76
760 76
761 74
762 64
763 59
764 55
765 53
766 64
767 51
768 56
769 54
770 62
771 53
772 54
773 51
774 57
775 54
776 61
777 44
778 55
779 46
780 46
781 165
782 339
783 202
784 167
785 156
786 631
787 124
788 66
789 53
790 61
791 58
792 41
793 54
794 42
795 46
796 40
797 61
798 39
799 55
800 33
801 50
802 28
803 42
804 41
805 36
806 29
807 39
808 36
809 37
810 38
811 42
812 34
813 61
814 604
815 135
816 64
817 60
818 54
819 54
820 48
821 44
822 50
823 38
824 34
825 27
826 31
827 21
828 40
829 37
830 32
831 26
832 20
833 32
834 38
835 32
836 33
837 29
838 31
839 40
840 45
841 33
842 37
843 46
844 27
845 31
846 28
847 22
848 30
849 30
850 21
851 36
852 25
853 23
854 82
855 44
856 37
857 34
858 45
859 36
860 100
861 154
862 43
863 28
864 36
865 31
866 33
867 35
868 28
869 23
870 33
871 36
872 30
873 25
874 41
875 27
876 38
877 35
878 44
879 30
880 23
881 24
882 30
883 39
884 27
885 40
886 23
887 28
888 30
889 37
890 24
891 26
892 38
893 22
894 27
895 22
896 30
897 20
898 23
899 21
900 33
901 125
902 225
903 219
904 150
905 101
906 58
907 54
908 42
909 30
910 32
911 42
912 32
913 38
914 27
915 44
916 29
917 40
918 42
919 38
920 40
921 42
922 39
923 40
924 37
925 44
926 44
927 29
928 43
929 39
930 44
931 32
932 30
933 27
934 36
935 33
936 41
937 24
938 43
939 25
940 22
941 26
942 30
943 35
944 22
945 20
946 26
947 16
948 22
949 16
950 27
951 36
952 26
953 30
954 26
955 16
956 30
957 23
958 23
959 20
960 29
961 17
962 23
963 19
964 24
965 26
966 21
967 21
968 17
969 25
970 19
971 14
972 15
973 27
974 26
975 23
976 23
977 23
978 25
979 22
980 30
981 17
982 25
983 23
984 18
985 17
986 18
987 21
988 23
989 24
990 15
991 28
992 30
993 23
994 17
995 21
996 24
997 21
998 18
999 20
1000 20
1001 16
1002 13
1003 18
1004 19
1005 13
1006 16
1007 22
1008 18
1009 18
1010 19
1011 13
1012 13
1013 17
1014 14
1015 12
1016 16
1017 17
1018 21
1019 12
1020 23
1021 21
1022 18
1023 19
1024 18
1025 22
1026 20
1027 19
1028 17
1029 23
1030 18
1031 11
1032 19
1033 17
1034 15
1035 28
1036 20
1037 19
1038 27
1039 21
1040 15
1041 21
1042 16
1043 17
1044 17
1045 12
1046 14
1047 18
1048 13
1049 13
1050 16
1051 10
1052 19
1053 18
1054 20
1055 15
1056 11
1057 15
1058 22
1059 12
1060 16
1061 10
1062 20
1063 15
1064 21
1065 16
1066 12
1067 14
1068 14
1069 14
1070 23
1071 12
1072 16
1073 15
1074 12
1075 22
1076 12
1077 13
1078 15
1079 10
1080 10
1081 14
1082 18
1083 13
1084 15
1085 17
1086 27
1087 16
1088 17
1089 13
1090 16
1091 19
1092 14
1093 19
1094 14
1095 17
1096 11
1097 15
1098 13
1099 12
1100 12
1101 15
1102 14
1103 13
1104 14
1105 15
1106 18
1107 14
1108 14
1109 18
1110 11
1111 11
1112 7
1113 15
1114 7
1115 15
1116 12
1117 13
1118 14
1119 10
1120 17
1121 10
1122 10
1123 15
1124 8
1125 11
1126 14
1127 12
1128 8
1129 8
1130 9
1131 17
1132 11
1133 17
1134 15
1135 18
1136 12
1137 14
1138 10
1139 11
1140 15
1141 21
1142 13
1143 12
1144 12
1145 6
1146 10
1147 11
1148 11
1149 14
1150 16
1151 6
1152 4
1153 11
1154 10
1155 13
1156 10
1157 12
1158 14
1159 5
1160 6
1161 13
1162 8
1163 9
1164 13
1165 5
1166 8
1167 9
1168 13
1169 8
1170 5
1171 11
1172 6
1173 18
1174 5
1175 12
1176 5
1177 13
1178 11
1179 14
1180 12
1181 6
1182 6
1183 8
1184 7
1185 8
1186 16
1187 8
1188 5
1189 10
1190 6
1191 9
1192 11
1193 16
1194 6
1195 11
1196 220
1197 336
1198 293
1199 103
1200 37
1201 64
1202 60
1203 34
1204 17
1205 12
1206 13
1207 5
1208 13
1209 10
1210 10
1211 10
1212 11
1213 10
1214 8
1215 10
1216 12
1217 3
1218 4
1219 8
1220 4
1221 9
1222 5
1223 7
1224 3
1225 10
1226 7
1227 5
1228 10
1229 6
1230 6
1231 8
1232 6
1233 13
1234 7
1235 10
1236 6
1237 9
1238 4
1239 4
1240 9
1241 3
1242 7
1243 10
1244 13
1245 8
1246 8
1247 8
1248 5
1249 12
1250 5
1251 7
1252 6
1253 12
1254 5
1255 11
1256 3
1257 8
1258 3
1259 7
1260 13
1261 3
1262 4
1263 4
1264 9
1265 4
1266 7
1267 2
1268 4
1269 9
1270 7
1271 11
1272 4
1273 10
1274 4
1275 5
1276 10
1277 4
1278 1
1279 9
1280 5
1281 8
1282 11
1283 6
1284 5
1285 10
1286 4
1287 2
1288 13
1289 6
1290 7
1291 12
1292 8
1293 9
1294 2
1295 9
1297 4
1298 6
1299 3
1300 3
1301 4
1302 5
1303 2
1304 4
1305 9
1306 4
1307 5
1308 7
1309 5
1310 11
1311 4
1312 6
1313 4
1314 6
1315 9
1316 7
1317 5
1318 5
1319 5
1320 3
1321 5
1322 4
1323 5
1324 5
1325 4
1326 5
1327 4
1328 7
1329 7
1330 5
1331 5
1332 6
1334 2
1335 7
1336 4
1337 2
1338 6
1340 7
1341 4
1342 5
1343 7
1344 6
1345 3
1346 6
1347 3
1348 9
1349 4
1350 11
1351 8
1352 8
1353 4
1354 7
1355 5
1356 7
1357 7
1358 4
1359 8
1360 2
1361 8
1362 1
1363 2
1364 2
1366 3
1367 4
1368 3
1369 5
1370 7
1371 1
1372 6
1373 4
1374 4
1375 8
1376 2
1377 8
1378 5
1379 3
1380 3
1381 7
1383 7
1384 5
1385 2
1386 4
1387 11
1388 5
1389 1
1390 5
1391 2
1392 7
1393 3
1394 1
1395 6
1396 1
1397 6
1398 5
1399 2
1401 2
1402 2
1403 5
1404 3
1405 4
1406 3
1407 8
1408 4
1409 3
1410 3
1411 6
1412 7
1413 3
1414 5
1415 5
1416 2
1417 3
1418 3
1419 6
1420 2
1421 7
1422 4
1423 1
1424 2
1425 6
1426 2
1427 2
1428 1
1429 2
1430 1
1431 4
1432 4
1433 3
1434 3
1435 2
1436 4
1437 4
1438 1
1439 3
1440 5
1441 1
1442 2
1443 2
1444 4
1445 1
1446 3
1447 5
1448 1
1450 5
1451 5
1452 2
1454 3
1455 6
1456 1
1457 4
1458 3
1459 3
1463 1
1464 6
1465 7
1466 4
1467 2
1468 2
1469 4
1470 6
1471 4
1473 3
1474 5
1475 3
1476 3
1477 4
1478 3
1479 1
1480 1
1481 3
1482 2
1483 3
1484 2
1485 1
1487 5
1488 4
1489 3
1490 3
1492 1
1493 2
1494 1
1496 2
1497 5
1498 4
1499 4
1500 2
1501 6
1502 3
1503 3
1504 6
1505 2
1506 2
1507 3
1508 5
1509 3
1510 1
1511 5
1512 3
1513 5
1514 4
1515 3
1516 4
1517 3
1518 2
1519 1
1520 2
1521 4
1522 3
1523 3
1524 4
1525 4
1526 4
1527 3
1528 4
1529 3
1530 1
1531 3
1533 6
1534 2
1535 2
1538 4
1539 2
1540 3
1542 2
1543 5
1544 1
1545 3
1546 1
1547 1
1548 3
1550 3
1551 1
1553 2
1554 4
1555 2
1557 1
1558 3
1559 2
1560 2
1561 1
1562 4
1563 1
1564 1
1565 2
1566 3
1567 3
1568 1
1570 2
1572 5
1573 2
1574 5
1575 2
1576 2
1577 1
1578 4
1579 1
1580 2
1581 4
1582 1
1583 1
1584 4
1585 1
1586 1
1588 3
1589 2
1591 2
1592 1
1594 2
1595 1
1596 3
1597 1
1598 2
1599 4
1600 3
1601 4
1602 2
1603 1
1604 4
1605 1
1606 1
1607 2
1608 1
1609 2
1610 3
1611 4
1612 2
1614 2
1615 2
1616 4
1618 2
1619 1
1620 3
1621 1
1622 3
1623 2
1624 1
1625 2
1626 5
1627 2
1630 2
1631 2
1632 5
1633 2
1634 3
1635 1
1636 2
1637 1
1638 2
1639 1
1640 2
1641 3
1643 1
1645 2
1646 2
1647 1
1648 3
1649 2
1650 3
1651 1
1653 2
1654 3
1655 1
1656 1
1657 1
1658 2
1659 3
1660 1
1662 1
1664 1
1666 3
1667 1
1669 2
1670 4
1671 2
1673 1
1674 2
1675 3
1676 4
1677 2
1678 2
1679 1
1681 2
1682 2
1683 1
1684 3
1686 1
1687 3
1688 4
1689 1
1691 2
1692 4
1693 1
1695 4
1700 1
1701 3
1702 1
1703 3
1704 1
1705 2
1706 1
1708 2
1709 2
1710 2
1711 2
1712 1
1713 1
1715 2
1717 1
1718 2
1719 1
1720 1
1721 3
1723 1
1724 1
1727 3
1728 1
1729 1
1730 2
1731 2
1732 4
1733 3
1734 1
1735 2
1737 3
1738 3
1740 5
1741 2
1743 3
1744 1
1745 2
1746 2
1748 1
1750 1
1751 1
1752 2
1753 1
1754 1
1756 1
1758 1
1759 2
1761 1
1762 2
1763 1
1766 1
1767 2
1769 2
1770 3
1772 2
1773 1
1774 2
1776 2
1778 1
1779 4
1780 1
1781 3
1782 3
1783 5
1784 2
1786 3
1788 3
1789 1
1792 1
1795 3
1796 1
1797 3
1800 2
1801 1
1803 1
1804 1
1805 3
1806 1
1808 2
1809 2
1810 1
1811 1
1813 1
1814 1
1815 1
1816 2
1817 1
1819 1
1820 2
1824 2
1826 1
1827 1
1828 3
1830 2
1834 1
1836 1
1837 3
1839 1
1840 1
1842 1
1843 1
1845 3
1847 1
1848 1
1849 2
1850 1
1851 3
1852 2
1854 2
1857 4
1858 3
1859 2
1860 1
1861 1
1862 3
1865 1
1868 2
1869 1
1872 1
1874 1
1876 2
1877 2
1878 2
1879 2
1881 1
1883 1
1887 1
1890 1
1892 1
1893 3
1894 1
1896 1
1898 1
1902 1
1903 1
1905 1
1906 1
1912 2
1913 2
1914 2
1921 1
1923 1
1925 3
1928 3
1929 2
1930 1
1931 1
1932 1
1933 2
1935 3
1936 1
1937 1
1938 1
1939 1
1940 1
1941 1
1943 1
1945 1
1946 1
1948 1
1949 2
1950 2
1952 3
1953 1
1958 2
1960 2
1962 1
1965 2
1966 3
1968 1
1969 1
1970 3
1971 3
1972 2
1974 1
1977 1
1979 3
1980 2
1982 1
1983 2
1985 1
1986 1
1987 1
1991 1
1994 2
1995 1
2000 1
2005 1
2006 2
2007 2
2008 1
2011 1
2014 1
2016 1
2020 2
2021 1
2023 1
2024 1
2028 1
2029 1
2030 1
2034 1
2035 1
2038 3
2039 1
2042 2
2043 1
2044 1
2046 2
2048 1
2052 2
2056 1
2060 2
2062 1
2063 1
2065 1
2066 1
2068 1
2070 2
2072 1
2073 1
2074 1
2075 1
2076 1
2077 1
2082 1
2087 1
2088 1
2089 1
2090 1
2095 1
2096 2
2097 2
2098 1
2100 1
2101 1
2106 1
2107 2
2108 1
2116 1
2117 1
2119 1
2120 1
2121 2
2124 2
2125 1
2127 1
2132 1
2133 1
2134 1
2136 1
2142 1
2146 1
2147 2
2152 1
2154 2
2157 1
2158 3
2160 1
2163 1
2167 1
2168 1
2173 2
2177 2
2182 1
2185 1
2196 1
2199 1
2200 2
2203 1
2208 2
2216 1
2219 1
2220 1
2221 1
2223 1
2225 1
2229 1
2232 1
2233 1
2235 2
2236 3
2237 1
2238 1
2243 2
2244 1
2245 1
2246 1
2247 1
2249 1
2251 1
2255 1
2258 1
2260 1
2261 2
2264 1
2270 1
2272 1
2273 1
2279 1
2281 1
2283 1
2289 1
2294 1
2299 1
2300 1
2306 1
2311 1
2316 1
2318 1
2319 1
2321 1
2323 1
2324 1
2331 1
2332 1
2333 1
2336 1
2339 1
2342 1
2343 2
2345 1
2349 1
2366 1
2369 1
2372 2
2379 1
2380 1
2382 2
2383 1
2397 2
2399 1
2402 1
2405 1
2410 1
2411 1
2418 1
2421 1
2430 1
2439 1
2442 1
2444 1
2446 2
2450 1
2451 1
2452 1
2459 1
2460 1
2467 1
2468 1
2473 1
2474 1
2475 1
2476 1
2479 1
2484 1
2492 1
2494 1
2503 1
2511 1
2515 1
2519 1
2523 1
2527 1
2536 2
2539 1
2541 1
2545 1
2547 1
2552 1
2561 1
2581 1
2583 2
2587 1
2591 1
2596 1
2597 1
2601 1
2602 1
2609 1
2612 1
2618 1
2631 1
2632 1
2635 1
2637 1
2673 2
2683 1
2685 2
2699 1
2704 1
2705 1
2706 2
2710 1
2729 1
2734 1
2737 1
2739 1
2751 1
2753 1
2755 1
2764 1
2779 1
2794 1
2797 1
2798 1
2857 1
2859 1
2860 1
2864 1
2878 1
2880 1
2884 1
2886 1
2898 1
2912 3
2922 1
2927 1
2934 1
2938 1
2947 1
2961 1
2962 1
2991 1
2993 1
2996 1
3000 1
3008 1
3013 1
3038 1
3048 1
3052 1
3053 2
3074 1
3077 1
3107 1
3135 1
3166 1
3172 1
3176 1
3187 1
3209 2
3222 1
3228 1
3249 1
3251 1
3253 1
3259 1
3260 2
3278 1
3304 1
3306 1
3309 1
3312 1
3324 1
3348 1
3399 1
3463 1
3474 1
3487 2
3488 1
3489 1
3518 1
3524 1
3536 1
3540 1
3640 1
3666 1
3698 1
3759 1
3800 2
3822 1
3847 1
3862 1
3894 1
3990 1
4001 1
4040 1
4046 1
4196 1
4199 1
4241 1
4310 1
4327 1
4403 1
4415 1
4423 1
4452 1
4459 1
4533 1
4616 1
4632 1
4686 1
4693 1
4720 1
4783 1
4989 1
5064 1
5127 1
5304 1
5365 1
5370 1
5526 1
5570 1
5616 1
5840 1
6075 1
6220 1
7531 1
7888 1


==> data/power_wikivote.dat <==
1 2382
2 704
3 401
4 279
5 162
6 159
7 131
8 110
9 91
10 79
11 75
12 68
13 61
14 56
15 57
16 48
17 32
18 44
19 40
20 32
21 31
22 30
23 23
24 29
25 19
26 24
27 20
28 25
29 28
30 23
31 25
32 16
33 22
34 15
35 18
36 16
37 15
38 12
39 23
40 10
41 24
42 14
43 10
44 23
45 16
46 13
47 13
48 12
49 11
50 17
51 6
52 12
53 8
54 8
55 8
56 5
57 8
58 5
59 5
60 6
61 9
62 8
63 7
64 7
65 8
66 9
67 3
68 12
69 6
70 7
71 4
72 5
73 3
74 4
75 8
76 6
77 9
78 2
79 11
80 9
81 10
82 3
83 2
84 3
85 3
86 5
87 3
88 5
89 8
90 4
91 5
92 2
93 7
94 3
95 8
96 2
97 2
98 4
99 4
100 5
101 5
102 3
103 4
104 3
105 4
107 1
108 3
109 1
110 1
111 2
112 3
113 4
114 4
115 3
117 3
118 2
119 1
120 1
121 5
122 5
123 5
124 3
126 1
127 1
129 2
131 2
132 1
133 1
135 3
137 1
138 1
139 5
140 1
141 2
142 4
143 1
144 3
145 3
146 4
147 2
148 1
149 2
150 2
152 1
153 1
155 1
156 5
157 2
158 2
160 1
161 1
162 1
164 3
165 1
166 1
168 2
169 1
172 1
173 1
175 1
177 1
180 2
181 2
182 1
183 1
187 1
189 2
190 2
191 2
195 1
196 1
199 2
200 1
202 1
204 1
205 1
210 1
211 1
212 1
213 1
214 2
215 1
216 1
217 1
218 1
222 1
224 1
227 2
228 1
230 2
232 2
238 2
241 2
243 1
244 2
247 1
249 1
252 1
257 1
264 1
269 1
271 2
272 1
273 1
275 1
278 1
282 1
290 1
292 1
297 1
302 1
305 1
307 1
309 1
312 1
314 1
317 1
319 1
321 1
324 1
334 1
355 1
357 1
361 1
362 1
385 1
389 1
399 1
462 1
472 1
587 1
599 1
618 1
732 1
743 1
773 1
893 1


==> data/power_yahoo.dat <==
1 204256843
2 101219537
3 54582917
4 36431271
5 26199613
6 20994020
7 18249818
8 16782626
9 13724179
10 12613315
11 12525269
12 9626992
13 8762822
14 7844332
15 7782753
16 5933879
17 5450652
18 5456253
19 5124002
20 5220192
21 4208424
22 3763447
23 3435433
24 3180712
25 3225107
26 3214782
27 3009068
28 2111367
29 2905527
30 2347513
31 1937579
32 1598200
33 2681760
34 1751773
35 1419254
36 1370088
37 1028138
38 1357393
39 1031671
40 1096319
41 954768
42 908747
43 905513
44 1044907
45 757718
46 642383
47 596672
48 618566
49 639793
50 597075
51 547992
52 453890
53 492935
54 775242
55 980915
56 466225
57 579990
58 473330
59 503991
60 442217
61 372816
62 346189
63 398191
64 384364
65 307250
66 289808
67 309730
68 227609
69 267124
70 704293
71 205298
72 218046
73 217328
74 199015
75 166228
76 170805
77 163304
78 157834
79 242952
80 200307
81 437937
82 121708
83 148789
84 164222
85 120505
86 372480
87 123375
88 126379
89 139179
90 110617
91 108466
92 92848
93 101878
94 117859
95 106614
96 174072
97 76066
98 88860
99 86156
100 97198
101 88498
102 74953
103 57192
104 81190
105 63725
106 99840
107 77331
108 75492
109 58044
110 78632
111 91275
112 74980
113 74059
114 89510
115 73777
116 62538
117 57704
118 51412
119 43570
120 37200
121 61670
122 53974
123 65069
124 42519
125 39483
126 40495
127 55032
128 44495
129 71511
130 58025
131 32339
132 31792
133 37567
134 88776
135 25183
136 28797
137 28069
138 40688
139 32306
140 29013
141 145720
142 53476
143 111896
144 44238
145 62765
146 62680
147 45261
148 47500
149 33073
150 41962
151 54583
152 77230
153 37115
154 62790
155 32366
156 28774
157 35143
158 24263
159 29959
160 25995
161 20079
162 17225
163 53534
164 420899
165 48857
166 40478
167 19264
168 32255
169 18790
170 23577
171 18232
172 25845
173 16733
174 32234
175 13091
176 16598
177 30147
178 47149
179 24795
180 25606
181 14893
182 16461
183 54555
184 15964
185 25077
186 16281
187 17430
188 26349
189 13522
190 12187
191 11325
192 15591
193 20581
194 12550
195 11887
196 22208
197 11044
198 14685
199 19738
200 13650
201 12175
202 9018
203 8589
204 8215
205 17467
206 9548
207 9286
208 10753
209 9524
210 8667
211 9631
212 12295
213 16468
214 11250
215 12054
216 20800
217 25349
218 32391
219 9376
220 9427
221 17356
222 8858
223 9093
224 12242
225 8376
226 15683
227 12124
228 48701
229 11610
230 9660
231 9446
232 20708
233 21562
234 8867
235 8679
236 8476
237 8251
238 15172
239 7705
240 8708
241 28829
242 36597
243 39565
244 41966
245 28987
246 31903
247 57419
248 18771
249 14875
250 9749
251 7249
252 7146
253 15716
254 6910
255 10202
256 4137
257 4077
258 80732
259 9348
260 4751
261 6461
262 5978
263 5072
264 9228
265 10432
266 11285
267 11421
268 4522
269 4346
270 4825
271 4678
272 5438
273 4452
274 4792
275 5707
276 4187
277 3111
278 3320
279 3970
280 3112
281 4513
282 4631
283 4840
284 5446
285 3443
286 2616
287 3015
288 4096
289 3709
290 3766
291 3671
292 3280
293 4421
294 3133
295 4079
296 3775
297 4027
298 3706
299 4275
300 4720
301 4229
302 3444
303 6440
304 2185
305 3209
306 4027
307 4206
308 2663
309 4452
310 2712
311 2612
312 3646
313 4983
314 3990
315 3008
316 3456
317 3019
318 3125
319 2692
320 2771
321 3734
322 4435
323 11258
324 5427
325 2221
326 2098
327 2971
328 1697
329 1893
330 2913
331 1400
332 1858
333 1541
334 1707
335 1806
336 2148
337 1692
338 2056
339 1761
340 3042
341 5035
342 5312
343 2885
344 1868
345 1427
346 2717
347 1871
348 1335
349 2730
350 1280
351 2174
352 1876
353 1497
354 2002
355 4969
356 1235
357 1998
358 2557
359 1575
360 1275
361 2190
362 2015
363 1340
364 1958
365 7156
366 2768
367 1547
368 1935
369 1540
370 1722
371 2836
372 1500
373 1219
374 1909
375 1849
376 1537
377 1451
378 1485
379 1911
380 2363
381 1635
382 991
383 1182
384 2108
385 1706
386 1898
387 1060
388 870
389 1092
390 1032
391 1061
392 1681
393 1247
394 1213
395 1015
396 1038
397 1657
398 941
399 1378
400 1319
401 1147
402 1042
403 1049
404 1227
405 3186
406 824
407 1202
408 1553
409 521
410 849
411 620
412 512
413 499
414 781
415 1063
416 801
417 586
418 674
419 1087
420 712
421 1042
422 1620
423 731
424 2120
425 1023
426 1122
427 466
428 985
429 825
430 407
431 1531
432 2451
433 507
434 1104
435 1323
436 2184
437 1287
438 1125
439 1382
440 12089
441 1954
442 966
443 1537
444 698
445 780
446 883
447 509
448 1429
449 595
450 444
451 492
452 1993
453 1203
454 897
455 5333
456 2390
457 982
458 1052
459 491
460 851
461 630
462 2424
463 464
464 696
465 1249
466 1219
467 1295
468 554
469 764
470 471
471 1246
472 1382
473 528
474 710
475 1228
476 1772
477 2348
478 529
479 709
480 807
481 366
482 1197
483 851
484 1512
485 639
486 478
487 1813
488 1053
489 648
490 629
491 808
492 642
493 272
494 419
495 484
496 743
497 670
498 879
499 671
500 915
501 643
502 1284
503 956
504 2604
505 2714
506 2008
507 326
508 790
509 1453
510 556
511 722
512 431
513 449
514 266
515 504
516 5019
517 723
518 660
519 270
520 640
521 675
522 583
523 496
524 307
525 353
526 294
527 343
528 220
529 256
530 464
531 361
532 269
533 540
534 924
535 501
536 1085
537 347
538 1410
539 328
540 722
541 257
542 421
543 266
544 263
545 326
546 401
547 295
548 269
549 1657
550 255
551 574
552 344
553 424
554 475
555 842
556 490
557 261
558 177
559 291
560 477
561 230
562 219
563 489
564 219
565 271
566 831
567 257
568 476
569 518
570 340
571 338
572 251
573 290
574 258
575 350
576 2220
577 204
578 405
579 241
580 308
581 276
582 1222
583 508
584 419
585 145
586 185
587 556
588 1101
589 977
590 680
591 591
592 459
593 669
594 972
595 294
596 1416
597 179
598 1087
599 547
600 281
601 440
602 374
603 903
604 178
605 1224
606 3208
607 159
608 598
609 343
610 275
611 403
612 478
613 144
614 198
615 2039
616 848
617 505
618 210
619 733
620 135
621 212
622 156
623 992
624 183
625 372
626 413
627 117
628 496
629 159
630 567
631 1395
632 1040
633 403
634 897
635 1594
636 1524
637 1046
638 1403
639 805
640 1239
641 1033
642 1493
643 737
644 803
645 1080
646 619
647 1833
648 141
649 190
650 305
651 170
652 395
653 407
654 577
655 431
656 361
657 568
658 1006
659 195
660 182
661 203
662 735
663 1034
664 2368
665 4435
666 1209
667 1666
668 572
669 622
670 2477
671 3901
672 1826
673 2112
674 1049
675 907
676 560
677 540
678 386
679 535
680 293
681 114
682 135
683 77
684 129
685 511
686 525
687 615
688 1010
689 1137
690 285
691 164
692 684
693 87
694 354
695 450
696 351
697 401
698 184
699 475
700 322
701 131
702 236
703 91
704 124
705 236
706 272
707 262
708 86
709 76
710 129
711 57
712 47
713 317
714 70
715 71
716 586
717 3837
718 128
719 120
720 172
721 66
722 73
723 119
724 76
725 239
726 406
727 103
728 308
729 172
730 493
731 159
732 132
733 184
734 380
735 110
736 500
737 106
738 91
739 152
740 97
741 395
742 167
743 240
744 247
745 131
746 967
747 910
748 162
749 269
750 1773
751 166
752 106
753 805
754 145
755 82
756 308
757 212
758 133
759 360
760 76
761 49
762 601
763 286
764 131
765 85
766 57
767 71
768 125
769 650
770 114
771 616
772 101
773 66
774 592
775 54
776 53
777 38
778 44
779 90
780 53
781 76
782 32
783 142
784 236
785 63
786 58
787 80
788 47
789 663
790 196
791 30
792 49
793 79
794 71
795 66
796 118
797 204
798 5122
799 400
800 72
801 114
802 254
803 156
804 125
805 141
806 29
807 168
808 38
809 39
810 1021
811 287
812 106
813 115
814 30
815 98
816 67
817 52
818 65
819 68
820 52
821 397
822 59
823 106
824 206
825 79
826 121
827 86
828 47
829 335
830 46
831 244
832 236
833 152
834 51
835 325
836 43
837 24
838 37
839 30
840 314
841 158
842 322
843 369
844 128
845 44
846 43
847 46
848 95
849 105
850 76
851 34
852 31
853 50
854 39
855 26
856 30
857 121
858 46
859 40
860 56
861 187
862 164
863 117
864 119
865 31
866 19
867 31
868 33
869 52
870 44
871 307
872 26
873 25
874 22
875 22
876 24
877 375
878 297
879 64
880 21
881 363
882 26
883 39
884 19
885 114
886 23
887 22
888 30
889 21
890 32
891 26
892 207
893 129
894 322
895 22
896 17
897 14
898 24
899 25
900 27
901 24
902 49
903 50
904 110
905 49
906 402
907 546
908 31
909 37
910 35
911 27
912 319
913 29
914 29
915 482
916 23
917 30
918 32
919 30
920 42
921 20
922 81
923 18
924 22
925 29
926 38
927 373
928 51
929 38
930 30
931 44
932 50
933 535
934 242
935 121
936 38
937 88
938 79
939 27
940 77
941 34
942 20
943 36
944 29
945 30
946 387
947 18
948 44
949 30
950 38
951 41
952 39
953 42
954 26
955 27
956 752
957 27
958 31
959 386
960 31
961 340
962 39
963 124
964 31
965 39
966 44
967 30
968 106
969 36
970 38
971 36
972 28
973 108
974 29
975 57
976 70
977 46
978 44
979 22
980 53
981 51
982 47
983 83
984 102
985 123
986 71
987 46
988 28
989 36
990 35
991 36
992 50
993 40
994 47
995 28
996 40
997 105
998 84
999 85
1000 73
1001 62
1002 722
1003 425
1004 128
1005 84
1006 123
1007 51
1008 90
1009 16
1010 26
1011 30
1012 42
1013 37
1014 25
1015 27
1016 51
1017 385
1018 25
1019 106
1020 131
1021 33
1022 84
1023 173
1024 88
1025 39
1026 35
1027 36
1028 400
1029 291
1030 101
1031 39
1032 21
1033 28
1034 32
1035 38
1036 58
1037 80
1038 131
1039 174
1040 182
1041 178
1042 200
1043 117
1044 35
1045 36
1046 43
1047 42
1048 49
1049 45
1050 45
1051 44
1052 75
1053 468
1054 110
1055 77
1056 19
1057 38
1058 27
1059 20
1060 23
1061 377
1062 24
1063 56
1064 18
1065 33
1066 29
1067 33
1068 139
1069 207
1070 44
1071 32
1072 69
1073 35
1074 46
1075 62
1076 218
1077 520
1078 29
1079 30
1080 23
1081 18
1082 27
1083 23
1084 469
1085 29
1086 60
1087 76
1088 44
1089 74
1090 20
1091 19
1092 26
1093 701
1094 2459
1095 39
1096 100
1097 47
1098 59
1099 29
1100 28
1101 51
1102 24
1103 31
1104 26
1105 1157
1106 31
1107 38
1108 67
1109 56
1110 88
1111 101
1112 104
1113 151
1114 58
1115 64
1116 36
1117 73
1118 71
1119 125
1120 172
1121 92
1122 66
1123 79
1124 57
1125 90
1126 88
1127 40
1128 32
1129 52
1130 64
1131 27
1132 38
1133 35
1134 30
1135 62
1136 60
1137 408
1138 434
1139 98
1140 308
1141 150
1142 94
1143 59
1144 44
1145 41
1146 58
1147 52
1148 59
1149 66
1150 72
1151 48
1152 339
1153 49
1154 57
1155 73
1156 37
1157 58
1158 73
1159 90
1160 133
1161 206
1162 118
1163 106
1164 106
1165 103
1166 87
1167 68
1168 68
1169 65
1170 115
1171 337
1172 166
1173 105
1174 149
1175 170
1176 231
1177 230
1178 192
1179 136
1180 233
1181 422
1182 1114
1183 543
1184 315
1185 214
1186 379
1187 268
1188 448
1189 266
1190 496
1191 393
1192 588
1193 384
1194 791
1195 419
1196 865
1197 480
1198 837
1199 504
1200 827
1201 718
1202 945
1203 569
1204 899
1205 586
1206 1117
1207 573
1208 1394
1209 726
1210 681
1211 1112
1212 734
1213 594
1214 1751
1215 795
1216 813
1217 726
1218 744
1219 684
1220 803
1221 1141
1222 17857
1223 356
1224 348
1225 137
1226 152
1227 546
1228 168
1229 109
1230 93
1231 112
1232 99
1233 117
1234 126
1235 101
1236 1026
1237 168
1238 154
1239 176
1240 204
1241 269
1242 145
1243 155
1244 157
1245 176
1246 203
1247 180
1248 133
1249 242
1250 820
1251 1975
1252 148
1253 126
1254 140
1255 153
1256 135
1257 154
1258 158
1259 219
1260 161
1261 174
1262 158
1263 188
1264 183
1265 185
1266 165
1267 181
1268 199
1269 1310
1270 445
1271 228
1272 277
1273 190
1274 173
1275 201
1276 198
1277 274
1278 214
1279 291
1280 357
1281 288
1282 226
1283 199
1284 243
1285 209
1286 219
1287 209
1288 174
1289 239
1290 263
1291 281
1292 259
1293 211
1294 177
1295 248
1296 245
1297 195
1298 236
1299 235
1300 258
1301 287
1302 224
1303 477
1304 862
1305 170
1306 268
1307 275
1308 217
1309 179
1310 170
1311 201
1312 197
1313 198
1314 171
1315 204
1316 191
1317 165
1318 208
1319 178
1320 183
1321 164
1322 182
1323 175
1324 157
1325 172
1326 158
1327 152
1328 135
1329 187
1330 139
1331 177
1332 133
1333 133
1334 145
1335 162
1336 150
1337 148
1338 135
1339 169
1340 156
1341 216
1342 417
1343 298
1344 208
1345 173
1346 183
1347 180
1348 181
1349 192
1350 203
1351 172
1352 169
1353 172
1354 172
1355 160
1356 158
1357 180
1358 176
1359 177
1360 186
1361 142
1362 147
1363 177
1364 153
1365 180
1366 142
1367 146
1368 147
1369 149
1370 1136
1371 168
1372 160
1373 170
1374 379
1375 218
1376 236
1377 175
1378 202
1379 223
1380 204
1381 2522
1382 244
1383 386
1384 221
1385 204
1386 258
1387 222
1388 227
1389 180
1390 437
1391 240
1392 204
1393 292
1394 255
1395 168
1396 227
1397 243
1398 214
1399 220
1400 189
1401 188
1402 189
1403 211
1404 193
1405 275
1406 259
1407 241
1408 241
1409 286
1410 3129
1411 269
1412 302
1413 365
1414 386
1415 482
1416 516
1417 505
1418 537
1419 538
1420 621
1421 653
1422 623
1423 724
1424 785
1425 764
1426 1121
1427 700
1428 847
1429 875
1430 1035
1431 730
1432 906
1433 992
1434 887
1435 785
1436 927
1437 1219
1438 884
1439 935
1440 764
1441 859
1442 948
1443 718
1444 1009
1445 967
1446 852
1447 1182
1448 1088
1449 1090
1450 1162
1451 1009
1452 1480
1453 1725
1454 1113
1455 742
1456 960
1457 1117
1458 827
1459 1032
1460 948
1461 755
1462 645
1463 800
1464 751
1465 550
1466 736
1467 470
1468 503
1469 739
1470 442
1471 418
1472 510
1473 249
1474 140
1475 175
1476 95
1477 211
1478 85
1479 113
1480 41
1481 68
1482 29
1483 65
1484 31
1485 54
1486 64
1487 34
1488 50
1489 40
1490 42
1491 50
1492 60
1493 60
1494 50
1495 74
1496 86
1497 111
1498 80
1499 67
1500 109
1501 60
1502 91
1503 70
1504 66
1505 69
1506 60
1507 73
1508 79
1509 86
1510 115
1511 86
1512 62
1513 89
1514 79
1515 138
1516 116
1517 135
1518 123
1519 122
1520 126
1521 141
1522 153
1523 175
1524 119
1525 106
1526 109
1527 149
1528 135
1529 108
1530 171
1531 112
1532 114
1533 196
1534 160
1535 174
1536 244
1537 251
1538 180
1539 108
1540 154
1541 106
1542 122
1543 85
1544 129
1545 116
1546 89
1547 75
1548 107
1549 84
1550 57
1551 64
1552 71
1553 63
1554 84
1555 52
1556 60
1557 52
1558 30
1559 18
1560 19
1561 25
1562 25
1563 11
1564 9
1565 7
1566 2
1567 4
1568 2
1570 5
1571 1
1572 2
1574 5
1578 1
1580 253
1581 2
1582 4
1585 2
1586 3
1587 1
1588 1
1589 2
1590 1
1591 1
1593 1
1594 2
1596 1
1597 2
1598 1
1599 22
1600 3
1601 5
1602 2
1604 1
1605 1
1606 2
1607 3
1608 1
1609 1
1610 1
1612 4
1613 4
1614 4
1615 3
1616 3
1617 20
1618 2
1619 6
1620 4
1621 7
1622 1
1623 13
1624 25
1625 44
1626 5
1627 2
1628 2
1629 2
1630 14
1631 24
1632 133
1635 1
1636 1
1638 2
1639 5
1640 3
1641 1
1642 1
1643 4
1644 1
1645 62
1646 58
1648 4
1650 3
1651 4
1652 28
1653 110
1654 72
1655 43
1656 64
1657 39
1658 2
1659 6
1660 3
1661 61
1662 66
1663 38
1664 32
1665 19
1666 7
1667 150
1668 104
1669 3
1670 18
1671 82
1672 55
1673 1
1674 8
1675 4
1676 12
1677 55
1678 113
1679 76
1680 34
1681 84
1682 34
1683 5
1684 3
1685 3
1688 2
1689 6
1690 4
1691 2
1693 3
1695 2
1696 3
1699 5
1700 4
1701 6
1702 4
1703 3
1704 2
1705 1
1707 1
1708 1
1709 1
1711 1
1712 4
1713 1
1714 5
1715 1
1717 1
1718 1
1719 2
1720 56
1721 17
1723 6
1724 2
1726 15
1727 15
1728 23
1729 21
1730 2
1731 4
1732 1
1733 27
1734 24
1735 4
1736 84
1737 94
1738 99
1739 72
1740 33
1741 25
1742 16
1743 24
1744 15
1747 2
1748 1
1749 9
1750 5
1754 259
1755 2
1759 2
1760 3
1761 48
1763 1
1766 2
1767 2
1779 1
1782 1
1783 2
1784 302
1785 1
1787 16
1788 1
1789 1
1790 2
1792 1
1794 32
1798 19
1799 1
1804 26
1805 26
1806 78
1808 27
1809 98
1810 15
1811 1
1813 1
1815 12
1816 96
1817 1
1818 5
1821 33
1822 108
1823 95
1824 19
1825 63
1826 37
1827 135
1828 65
1829 153
1830 4
1831 1
1832 28
1833 2
1838 30
1839 2
1840 4
1842 1
1852 1
1868 29
1870 7
1871 22
1878 1
1886 31
1887 2
1889 1
1891 1
1896 7
1899 4
1912 1
1920 1
1923 1
1928 1
1932 1
1933 3
1934 4
1935 9
1936 74
1937 71
1938 127
1939 130
1940 8
1941 2
1942 11
1943 1
1944 3
1945 4
1947 1
1948 1
1950 5
1962 1
1963 1
1964 1
1965 3
1966 6
1967 9
1968 82
1969 71
1970 140
1971 101
1972 23
1973 1
1974 9
1975 2
1979 25
1980 1
1983 2
1988 3
1990 1
1999 2
2000 2
2002 1
2003 595
2004 2
2015 1
2021 1
2025 4
2031 11
2034 1
2037 5
2038 1
2040 5
2047 7
2048 3
2050 2
2051 2
2052 1
2057 2
2058 3
2060 4
2061 3
2062 3
2063 6
2064 7
2066 4
2069 1
2070 5
2071 7
2072 3
2077 9
2078 10
2079 61
2080 249
2081 1
2082 1
2083 2
2085 4
2092 2
2093 18
2098 2
2102 2
2104 2
2107 2
2110 5
2111 25
2116 2
2121 2
2124 2
2125 2
2126 2
2130 1
2134 18
2135 5
2137 5
2138 2
2140 2
2142 6
2143 6
2144 2
2148 2
2149 2
2150 3
2151 4
2154 1
2155 5
2156 1
2158 141
2159 242
2160 19
2161 21
2162 3
2163 6
2165 1
2169 4
2170 5
2171 4
2172 1
2173 23
2174 14
2178 20
2179 2
2180 4
2181 2
2182 1
2183 4
2185 1
2186 14
2193 2
2196 5
2204 1
2208 2
2210 1
2211 2
2217 1
2218 7
2219 7
2227 2
2236 2
2241 2
2243 5
2244 2
2252 6
2253 25
2255 15
2256 1
2257 6
2262 4
2270 2
2271 5
2272 1
2273 2
2275 2
2283 2
2285 2
2287 5
2289 1
2293 2
2294 1
2295 1
2297 1
2298 4
2299 17
2301 17
2302 5
2304 5
2305 4
2306 1
2315 2
2325 2
2331 7
2332 8
2336 4
2337 8
2338 8
2339 8
2340 9
2341 1
2342 2
2343 7
2344 19
2345 2
2346 6
2347 1
2350 4
2351 5
2352 6
2353 4
2354 9
2355 3
2356 7
2357 7
2358 5
2359 8
2360 5
2361 9
2362 6
2363 7
2364 2
2365 4
2366 1
2367 1
2368 1
2369 1
2380 2
2384 1
2419 4
2430 1
2434 10
2513 1

